Physics-Based Learning Models for Ship Hydrodynamics

We present the concepts of physics-based learning models (PBLM) and their relevance and application to the field of ship hydrodynamics. The utility of physics-based learning is motivated by contrasting generic learning models for regression predictions, which do not presume any knowledge of the system other than the training data provided with methods such as semi-empirical models, which incorporate physical insights along with data-fitting. PBLM provides a framework wherein intermediate models, which capture (some) physical aspects of the problem, are incorporated into modern generic learning tools to substantially improve the predictions of the latter, minimizing the reliance on costly experimental measurements or high-resolution high-fidelity numerical solutions. To illustrate the versatility and efficacy of PBLM, we present three wave-ship interaction problems: 1) at speed waterline profiles; 2) ship motions in head seas; and 3) three-dimensional breaking bow waves. PBLM is shown to be robust and produce error rates at or below the uncertainty in the generated data at a small fraction of the expense of high-resolution numerical predictions.

==> figs/crest.log.txt <==
crest
B/L = 0.12   sd = 2.11256544502618
mod lm pblm
test 0.191205141916376 0.302683476108373 0.112122715309625
overall 0.235214494470027 0.175863435769193 0.119284817467445
10-CV NA 0.0338990838237863 0.225668453571197
B/L = 0.06   sd = 2.11256544502618
mod lm pblm
test 0.0814830015482655 0.0983014870057399 0.0552789961027358
overall 0.112795180010753 0.0596654263735836 0.0553220663592173
10-CV NA 0.0327046424425493 0.0724537937451406
B/L = 0.03   sd = 2.11256544502618
mod lm pblm
test 0.0434337681871026 0.106344708092763 0.0306528351930861
overall 0.0505834290977932 0.0652931145072309 0.0302298758356054
10-CV NA 0.039955389202471 0.0470154202936713


==> figs/pitch.heave.txt <==
> heave all
[1] 5.057228e+01 5.392225e-05 1.991296e-02
[1] 0.5957084037 0.0007635425 0.1027887414
[1] "exp sd = 3.54"
                mod          lm        pblm
test set 0.04683028  0.04201702  0.02520434
overall  0.05406472  0.02709028  0.01623184
df              NaN 16.37956136 10.28363796
> no peaks
[1] 2.992260e+01 7.087893e-05 3.752556e-02
[1] 1.2544105 0.1201785 0.1528222
[1] "exp sd = 3.54"
                mod         lm        pblm
test set 0.04949899 0.12788563  0.02764118
overall  0.05406472 0.09760387  0.01954621
df              NaN 9.22887206 11.38439604
> no fn=0.3
[1] 1.783552e+02 7.780434e-05 1.914172e-02
[1] 1.40570569 0.17255362 0.04836097
[1] "exp sd = 3.54"
                mod        lm       pblm
test set 0.05015988 0.1312556 0.02732790
overall  0.05406472 0.1071764 0.02116333
df              NaN 6.3061296 5.79997651
> pitch
[1] 26.821044001  0.002879534  0.119437837
[1] 5.32964210 0.11040750 0.04986897
[1] "exp sd = 2"
               mod        lm       pblm
test set 0.1311645 0.1072995 0.02940246
overall  0.1406717 0.1036430 0.03050469
df             NaN 5.3568458 7.80436922

==> figs/waterline.log.txt <==
exp sd = 0.1873
mod lm pblm pblm2
test 0.193366380679558 0.201075074577307 0.084666320319776 0.0858459118390618
convex 0.179647854997750 0.101674838650666 0.0559983226102427 0.0506568849208815
overall 0.186998843805327 0.177601403437041 0.077792417191787 0.077298940601355
df NA 21.1942538419967 5.00000036354635 7.00000088532653

